30% Reach Increase via Low-complexity Hybrid HD/SD FEC and Nonlinearity-tolerant 4D Modulation

Current optical coherent transponders technology is driving data rates towards 1 Tb/s/{\lambda}and beyond. This trend requires both high-performance coded modulation schemes and efficient implementation of the forward-error-correction (FEC) decoder. A possible solution to this problem is combining advanced multidimensional modulation formats with low-complexity hybrid HD/SD FEC decoders. Following this rationale, in this paper we combine two recently introduced coded modulation techniques:the geometrically-shaped 4D-64 polarization ring-switched and the soft-aided bit-marking-scaled reliability decoder. This joint scheme enabled us to experimentally demonstrate the transmission of 11x218 Gbit/s channels over transatlantic distances at 5.2bit/4D-sym. Furthermore, a 30% reach increase is demonstrated over PM-8QAM and conventional HD-FEC decoding for product codes.

==> LaTeX_Project Folder/style/readme.txt <==
Release notes -- March 21, 2007 (MSD)

The osameet2 package provides tools for preparing a LaTeX manuscript for submission to an OSA conference or meeting.
The package contains the following:

1. osameet2.sty: LaTeX style file, replaces osameet.sty
2. osameetings.tex: template and style guide
3. osameetings.pdf: compiled template and style guide
4. osajnl.bst: BibTeX style file suitable for OSA journal, meeting, and conference submissions
5. sample EPS and PDF figure files
6. required package files geometry and cite (included for reference; users should obtain latest versions from CTAN or a recent TeX build)

Comments and questions should be directed to the OSA Technical Papers Department (tel: +1 202.416.6191,  e-mail: cstech@osa.org).

==> LaTeX_Project Folder/tikz_externalize/img/PC_diagram.tikz <==
\begin{equation}
x+y=10
\end{equation}
%\left\{\left(
%x+y=10
%%\begin{array}{cccccc}
%%0 & 0 & 1 & ... & 0 & 1 \\
%%0& 1 & 0 & ... & 1 & 1 \\
%%1& 1 & 1 & ... & 0 & 1 \\
%%\vdots & & & & & \vdots\\
%%1& 0 & 0 & ... & 0 & 1 \\  
%%0& 1 & 0 & ... & 1 & 1  
%%\end{array}
%\right)\right.


==> style/readme.txt <==
Release notes -- March 21, 2007 (MSD)

The osameet2 package provides tools for preparing a LaTeX manuscript for submission to an OSA conference or meeting.
The package contains the following:

1. osameet2.sty: LaTeX style file, replaces osameet.sty
2. osameetings.tex: template and style guide
3. osameetings.pdf: compiled template and style guide
4. osajnl.bst: BibTeX style file suitable for OSA journal, meeting, and conference submissions
5. sample EPS and PDF figure files
6. required package files geometry and cite (included for reference; users should obtain latest versions from CTAN or a recent TeX build)

Comments and questions should be directed to the OSA Technical Papers Department (tel: +1 202.416.6191,  e-mail: cstech@osa.org).

==> tikz_externalize/img/PC_diagram.tikz <==
\begin{equation}
x+y=10
\end{equation}
%\left\{\left(
%x+y=10
%%\begin{array}{cccccc}
%%0 & 0 & 1 & ... & 0 & 1 \\
%%0& 1 & 0 & ... & 1 & 1 \\
%%1& 1 & 1 & ... & 0 & 1 \\
%%\vdots & & & & & \vdots\\
%%1& 0 & 0 & ... & 0 & 1 \\  
%%0& 1 & 0 & ... & 1 & 1  
%%\end{array}
%\right)\right.

